Transmission grating arrays for the X-ray spectrometer on Arcus Probe

The Arcus Probe mission concept has been submitted as an Astrophysics Probe Explorer candidate. It features two co-aligned high-resolution grating spectrometers: one for the soft x-ray band and one for the far UV. Together, these instruments can provide unprecedented performance to address important key questions about the structure and dynamics of our universe across a large range of length scales. The X-ray Spectrometer (XRS) consists of four parallel optical channels, each featuring an x-ray telescope with a fixed array of 216 lightweight, high-efficiency blazed transmission gratings, and two CCD readout arrays. Average spectral resolving power $\lambda/\Delta \lambda > 2,500$ ($\sim 3500$ expected) across the 12-50 \AA \ band and combined effective area $> 350$ cm$^2$ ($> 470$ cm$^2$ expected) near OVII wavelengths are predicted, based on the measured x-ray performance of spectrometer prototypes and detailed ray trace modeling. We describe the optical and structural design of the grating arrays, from the macroscopic grating petals to the nanoscale gratings bars, grating fabrication, alignment, and x-ray testing. Recent x-ray diffraction efficiency results from chemically thinned grating bars are presented and show performance above mission assumptions.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
